A Search for High Frequency Oscillations in TESS Cycle 7

High-quality, short-cadence photometry from TESS enables the detection of rapid oscillators with unprecedented sensitivity. In this work, we conduct a homogeneous search for high-frequency variability using 20-second cadence light curves from TESS Cycle 7 (Sectors 84--96). From $\sim 3.9\times10^{4}$ light curves, we compute Lomb-Scargle periodograms and select candidates exhibiting at least one significant signal with $\mathrm{FAP}\le 10^{-4}$ at frequencies $f\ge 50~\mathrm{d^{-1}}$. After excluding previously reported objects and performing pixel-level and light-curve vetting to mitigate contamination, we identify 73 rapid oscillators, including 24 pulsating white dwarfs, 31 hot subdwarfs, and 18 A-F stars. Using an iterative prewhitening procedure, we carry out a detailed frequency analysis for each target and derive the oscillation frequencies and amplitudes. We further investigate the physical origins of the detected frequency content and present statistical characterizations of the rapid-oscillator sample. We highlight one white dwarf and one subdwarf that exhibit clear frequency multiplets consistent with rotational splitting. This work enlarges the sample of rapid oscillators accessible with TESS data and provides a uniformly measured frequency-amplitude catalog, establishing a consistent basis for future asteroseismic and population studies.

==> table1.dat <==
Title:
Authors:
Table:
================================================================================
Byte-by-byte Description of file: table1.dat
--------------------------------------------------------------------------------
 Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
 1-10  I10    ---    TIC       TESS Input Catalog identifier      
12-13  I2     ---    Sector    [84/96] TESS sector                
15-21  F7.3   d-1    Frequency [9.59/787.47] Oscillation frequency
23-28  F6.3   ppt    Amplitude [1.31/75.3] Oscillation amplitude  
--------------------------------------------------------------------------------
Notes:
--------------------------------------------------------------------------------
  26517742 84 138.820 23.971
  26517742 84 253.796 19.858
 259140053 84 238.759 13.051
 458484139 84 102.141 11.568
 458484139 84 159.599 10.088
 458484139 84 104.209  7.884
 458484139 84 100.383  7.617
 458484139 84 107.488  6.563
 458484139 84 214.307  6.000
 458484139 84  98.625  4.368
2042782309 84 136.442 19.984
 167394689 87  98.358 15.635
 333432673 87 189.641 17.675
 333432673 87 174.148 14.612
 333432673 87 218.984  8.488
 685214650 87 787.464 69.118
  77499896 91 151.606 74.727
  77499896 91 176.788 39.420
  77499896 91 113.942 29.605
  77499896 91 328.400 29.127
 225798235 91  73.066 13.100
 242073510 92 135.487 39.457
 442532281 92 190.043 14.758
 267166357 93 119.051 70.776
 267166357 93 238.102  5.721
 451533898 93  84.386  3.328
 451533898 93  94.526  2.401
 451533898 93 185.049  2.312
1508985146 93 108.990 31.867
1522550276 93 129.513 75.293
 389348640 94 102.117  7.324
 389348640 94  97.512  5.237
 389348640 94 122.926  4.986
 389348640 94 138.266  4.966
 389348640 94 106.934  2.862
 389348640 94 235.316  2.364
 389348640 94  92.981  2.176
 389348640 94 115.639  2.176
 389348640 94   9.592  1.468
 389348640 94  88.863  1.311
1990094034 94 336.375 10.454
1990094034 94 307.488  9.330
  53851007 95 331.953  6.614
1989122424 95 214.148 27.235
1989122424 95 213.133 17.963
2051988598 96 117.543 21.580
 267885913 84 182.908 17.335
 628720291 85 211.527 58.702
 641489462 85 139.112 21.727
 313144249 86  33.175 36.552
 313144249 86  66.350 13.468


==> table2.dat <==
Title:
Authors:
Table:
================================================================================
Byte-by-byte Description of file: table2.dat
--------------------------------------------------------------------------------
 Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
 1-10  I10    ---    TIC       TESS Input Catalog identifier       
12-13  I2     ---    Sector    [84/96] TESS sector                 
15-22  F8.3   d-1    Frequency [6.93/1333.29] Oscillation frequency
24-30  F7.3   ppt    Amplitude [0.03/408.29] Oscillation amplitude 
--------------------------------------------------------------------------------
Notes:
--------------------------------------------------------------------------------
 129218058 84  607.001  12.943
 237806064 87  561.478  13.007
 156991809 88  345.833  10.847
 156991809 88  346.740   4.932
  25836205 89  314.063  13.218
  25836205 89  311.752   8.003
  25836205 89  312.543   2.267
  25836205 89   33.972   1.858
  25836205 89   28.206   1.647
  25836205 89  417.172   1.412
  25836205 89   22.567   1.305
  25836205 89   42.810   1.247
  25836205 89   30.870   0.895
  25836205 89   24.045   0.876
  25836205 89   30.657   0.760
  25836205 89   29.805   0.651
 143496219 89   81.916  93.766
 143496219 89   76.369  63.393
 143496219 89   70.827  31.644
 143496219 89  152.743  22.456
 650355986 89  512.536   7.459
 807661828 89  472.068  24.835
   5816844 90  623.327   2.752
  61541623 90  736.880   4.177
  61541623 90  626.259   3.049
 345178165 90  511.058   7.583
 452712793 90   50.712   0.033
 452712793 90   56.946   0.030
 860899761 90   54.976  29.701
 860899761 90   45.201  13.120
 867256079 90  173.692  68.500
 399540269 91   84.884  37.966
 399540269 91   85.651  26.255
 399540269 91   88.017   9.103
 399540269 91  170.529   6.276
  30339103 92    6.934 408.290
  30339103 92  267.962  29.765
  30339103 92  264.203  11.399
  30339103 92  269.757  10.759
  30339103 92  245.383   7.471
1571064278 92  544.404  96.575
  22579708 93  232.299  34.784
 265185984 93  227.786   8.844
 278271659 93  247.318  16.878
 278271659 93  249.538  15.341
 278271659 93   26.636   3.009
 278271659 93   16.472   2.607
 278271659 93   17.987   1.736
 278271659 93  245.845   1.684
 278271659 93   29.051   1.565
 294099979 93  219.203   7.959
 323572215 93 1333.285   0.964
 403003556 93  386.953  18.406
 403003556 93  381.746  16.223
 426971746 93  444.599  25.862
 426971746 93  444.270  20.118
 426971746 93  444.440  13.383
 426971746 93  446.259  12.588
 426971746 93  446.064  10.612
1697850501 93  261.807   7.966
1704610980 93  240.487  34.579
 230973606 94  648.491   6.845
 278403480 94  809.422   5.240
 469791892 94  400.341   1.868
 631694614 96  668.942  21.248
 390914725 92  393.881  17.151
1318844564 93   78.437 111.273


==> table3.dat <==
Title:
Authors:
Table:
================================================================================
Byte-by-byte Description of file: table.dat
--------------------------------------------------------------------------------
 Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
 1- 9  A9     ---    TIC       Description of TIC                   
11-12  A2     ---    Sector    Description of Sector                
14-20  F7.3   d-1    Frequency [0.1/126.83] Description of Frequency
22-26  F5.3   ppt    Amplitude [0.01/8.04] Description of Amplitude 
--------------------------------------------------------------------------------
Notes:
--------------------------------------------------------------------------------
16919805  84  40.189 1.197
16919805  84  44.428 0.511
16919805  84  51.101 0.144
16919805  84  44.884 0.111
16919805  84  57.397 0.069
16919805  84  62.567 0.065
16919805  84  56.557 0.055
16919805  84  34.453 0.044
16919805  84  63.595 0.043
16919805  84 120.249 0.042
16919805  84  62.202 0.039
16919805  84  54.349 0.038
16919805  84  50.633 0.035
219751969 84  39.708 0.175
219751969 84  27.555 0.103
219751969 84  51.861 0.018
219751969 84  67.257 0.017
219751969 84  11.904 0.015
219751969 84  27.530 0.011
219751969 84  12.445 0.010
219751969 84  39.738 0.010
219751969 84  79.410 0.010
243188395 84  42.646 1.901
243188395 84  45.109 1.009
243188395 84  51.521 0.956
243188395 84  51.484 0.903
243188395 84  47.348 0.560
243188395 84  39.021 0.306
243188395 84  51.551 0.279
243188395 84  57.908 0.265
243188395 84  45.438 0.214
243188395 84  52.117 0.189
243188395 84  66.892 0.186
243188395 84  35.468 0.184
243188395 84  51.156 0.182
243188395 84  48.674 0.165
243188395 84  46.880 0.155
243188395 84  51.417 0.148
243188395 84  55.998 0.143
243188395 84  62.348 0.138
243188395 84  52.451 0.131
243188395 84  51.770 0.128
243188395 84  51.460 0.120
243188395 84  61.131 0.118
243188395 84  41.831 0.110
243188395 84  38.169 0.109
243188395 84  48.637 0.108
243188395 84  68.601 0.101
243188395 84  58.139 0.099
243188395 84  53.948 0.098
243188395 84  49.483 0.095
243188395 84  54.696 0.095
243188395 84  58.863 0.090
243188395 84  64.349 0.085
243188395 84  48.966 0.084
243188395 84  51.338 0.083
243188395 84  36.819 0.082
243188395 84  50.560 0.081
243188395 84  59.459 0.080
243188395 84  45.505 0.078
243188395 84  44.234 0.079
243188395 84  68.717 0.077
243188395 84  96.600 0.074
243188395 84  50.906 0.072
243188395 84  94.179 0.070
243188395 84  63.905 0.069
243188395 84  45.091 0.069
243188395 84  67.993 0.067
243188395 84  63.656 0.066
243188395 84  61.594 0.064
243188395 84  34.410 0.064
243188395 84  42.670 0.064
243188395 84  52.695 0.064
243188395 84  14.252 0.063
243188395 84  49.179 0.062
243188395 84  55.833 0.061
243188395 84  55.706 0.061
243188395 84  70.231 0.060
243188395 84  40.596 0.059
243188395 84  23.309 0.059
243188395 84  51.308 0.056
243188395 84  57.603 0.056
243188395 84  21.953 0.056
243188395 84  55.335 0.056
243188395 84  55.541 0.059
243188395 84  47.318 0.055
243188395 84  64.678 0.055
243188395 84  50.231 0.055
243188395 84  59.002 0.054
243188395 84  26.113 0.054
243188395 84  65.468 0.054
243188395 84  28.978 0.051
243188395 84  67.859 0.051
243188395 84  51.569 0.051
243188395 84  46.922 0.049
243188395 84  50.000 0.049
243188395 84  35.511 0.047
243188395 84  33.206 0.046
243188395 84  47.901 0.046
243188395 84  52.530 0.046
243188395 84  77.232 0.046
243188395 84   8.717 0.045
243188395 84  93.376 0.045
243188395 84  91.502 0.045
243188395 84  60.633 0.043
243188395 84  83.735 0.043
243188395 84  26.959 0.043
243188395 84  13.753 0.043
243188395 84  42.628 0.043
243188395 84  51.685 0.043
243188395 84  40.931 0.043
243188395 84  31.953 0.042
243188395 84  47.816 0.042
243188395 84  88.309 0.041
243188395 84  59.672 0.040
243188395 84  76.740 0.040
243188395 84  20.353 0.040
243188395 84  39.665 0.040
243188395 84  55.864 0.039
243188395 84  62.092 0.039
243188395 84  62.257 0.040
243188395 84  51.387 0.039
426960606 84  19.215 0.812
426960606 84  31.691 0.600
426960606 84  18.832 0.601
426960606 84  20.991 0.526
426960606 84  14.410 0.496
426960606 84  48.431 0.292
426960606 84  38.279 0.247
426960606 84  34.453 0.232
426960606 84  17.330 0.213
426960606 84  23.437 0.196
426960606 84  13.443 0.192
426960606 84  28.364 0.189
426960606 84  18.954 0.174
426960606 84  15.493 0.170
426960606 84  17.245 0.163
426960606 84  17.129 0.158
426960606 84  60.164 0.157
426960606 84  34.702 0.152
426960606 84  18.644 0.147
426960606 84  17.159 0.143
426960606 84  47.585 0.139
426960606 84  20.043 0.138
426960606 84  41.831 0.133
426960606 84  13.352 0.129
426960606 84  29.027 0.125
426960606 84  17.062 0.125
426960606 84  32.439 0.124
426960606 84  31.661 0.124
426960606 84  22.050 0.124
426960606 84  23.041 0.122
426960606 84  38.473 0.120
426960606 84  35.012 0.117
426960606 84  34.501 0.110
426960606 84  21.959 0.103
426960606 84  27.944 0.103
426960606 84  33.808 0.102
426960606 84  19.428 0.101
426960606 84  17.220 0.101
426960606 84  28.723 0.099
426960606 84  51.569 0.098
426960606 84  51.417 0.098
426960606 84  34.921 0.098
426960606 84  37.652 0.097
426960606 84  32.099 0.092
426960606 84  27.981 0.088
426960606 84  19.246 0.088
426960606 84  37.062 0.088
426960606 84  17.457 0.088
426960606 84  17.433 0.089
426960606 84  15.414 0.087
426960606 84  22.324 0.086
426960606 84  53.838 0.085
426960606 84  17.360 0.085
426960606 84  26.436 0.084
426960606 84  26.265 0.084
426960606 84  15.517 0.084
426960606 84  40.639 0.083
426960606 84  31.095 0.082
426960606 84  64.100 0.080
426960606 84  20.918 0.079
426960606 84  34.641 0.077
426960606 84  28.802 0.077
426960606 84  24.045 0.076
426960606 84  13.467 0.076
426960606 84  18.808 0.074
426960606 84  62.549 0.073
426960606 84  45.152 0.072
426960606 84  48.783 0.071
426960606 84  45.395 0.071
426960606 84  44.854 0.068
426960606 84  35.675 0.067
426960606 84  13.145 0.066
426960606 84  34.562 0.065
426960606 84  29.976 0.065
426960606 84  38.601 0.063
426960606 84  36.235 0.061
426960606 84  17.135 0.061
426960606 84  17.159 0.064
426960606 84  29.173 0.061
426960606 84  39.410 0.061
426960606 84  35.176 0.060
426960606 84   4.884 0.059
426960606 84   9.069 0.059
426960606 84  37.269 0.059
426960606 84  37.409 0.067
426960606 84  20.639 0.059
426960606 84  31.204 0.059
426960606 84  39.513 0.058
426960606 84  38.175 0.058
426960606 84  14.903 0.057
426960606 84  22.901 0.057
426960606 84  23.491 0.058
426960606 84  22.944 0.055
426960606 84  25.286 0.055
426960606 84  30.645 0.055
426960606 84  37.494 0.055
426960606 84  34.592 0.055
426960606 84  41.989 0.054
426960606 84  34.252 0.054
426960606 84  40.207 0.054
440658751 84  27.172 0.140
440658751 84  31.490 0.133
440658751 84  40.207 0.129
440658751 84  43.942 0.122
440658751 84  17.993 0.104
440658751 84  44.781 0.103
440658751 84  49.787 0.089
440658751 84  32.500 0.087
440658751 84  36.502 0.065
440658751 84  55.742 0.059
440658751 84  38.498 0.054
440658751 84  31.253 0.051
440658751 84  67.707 0.050
440658751 84  40.979 0.048
440658751 84  18.291 0.047
440658751 84  61.071 0.044
440658751 84  33.528 0.043
440658751 84  35.815 0.042
440658751 84  36.338 0.043
440658751 84  42.768 0.040
440658751 84  16.715 0.039
440658751 84  39.440 0.038
440658751 84  20.584 0.035
440658751 84  46.825 0.035
440658751 84  52.762 0.031
440658751 84  24.112 0.030
440658751 84  26.235 0.029
440658751 84  34.860 0.029
440658751 84  19.088 0.028
440658751 84  37.956 0.027
440658751 84  48.808 0.027
440658751 84  19.185 0.026
367160856 85  32.585 0.771
367160856 85  38.759 0.569
367160856 85  42.409 0.522
367160856 85  31.320 0.251
367160856 85  45.852 0.220
367160856 85  34.294 0.186
367160856 85  36.794 0.159
367160856 85  28.114 0.154
367160856 85  32.324 0.145
367160856 85  45.481 0.126
367160856 85  29.964 0.108
367160856 85  47.415 0.095
367160856 85  31.204 0.088
367160856 85  44.818 0.087
367160856 85  50.024 0.081
367160856 85  50.827 0.081
367160856 85  26.989 0.079
367160856 85  48.455 0.072
367160856 85  47.889 0.069
367160856 85  49.057 0.068
367160856 85  35.036 0.066
367160856 85  61.509 0.066
367160856 85  28.619 0.066
367160856 85  43.163 0.065
367160856 85  45.815 0.064
367160856 85  42.451 0.064
367160856 85  67.220 0.062
367160856 85  44.063 0.060
367160856 85  21.399 0.059
367160856 85  40.444 0.055
367160856 85  52.628 0.051
367160856 85  49.215 0.048
367160856 85  47.932 0.048
367160856 85  52.263 0.048
367160856 85  36.502 0.047
367160856 85  53.218 0.046
367160856 85  37.457 0.044
367160856 85  43.747 0.044
367160856 85  51.648 0.043
367160856 85  48.108 0.041
367160856 85  42.549 0.040
367160856 85  44.611 0.039
367160856 85  66.484 0.039
367160856 85  12.366 0.038
367160856 85  33.455 0.037
367160856 85  29.690 0.037
367160856 85  47.257 0.035
367160856 85  60.316 0.035
367160856 85  38.735 0.034
418223905 85  21.800 0.229
418223905 85  15.517 0.155
418223905 85  25.109 0.084
418223905 85  35.730 0.082
418223905 85  19.106 0.080
418223905 85  27.342 0.078
418223905 85  37.318 0.077
418223905 85  46.928 0.069
418223905 85  19.550 0.062
418223905 85  21.515 0.055
418223905 85  36.782 0.047
418223905 85  22.792 0.045
418223905 85  20.949 0.044
418223905 85  50.998 0.044
418223905 85  27.786 0.040
418223905 85  22.129 0.035
418223905 85  30.991 0.034
392878513 86  13.735 2.106
392878513 86  14.069 1.640
392878513 86  35.596 0.873
392878513 86  22.092 0.803
392878513 86  23.887 0.606
392878513 86  28.765 0.590
392878513 86  14.811 0.585
392878513 86  19.507 0.583
392878513 86  20.620 0.564
392878513 86  42.646 0.539
392878513 86  26.016 0.488
392878513 86  50.116 0.482
392878513 86  63.917 0.480
392878513 86  21.405 0.409
392878513 86  17.609 0.404
392878513 86  20.328 0.396
392878513 86  22.591 0.383
392878513 86  30.955 0.372
392878513 86  43.881 0.360
392878513 86  36.788 0.342
392878513 86  21.928 0.341
392878513 86  13.668 0.335
392878513 86  27.318 0.334
392878513 86  21.095 0.294
392878513 86  29.605 0.292
392878513 86  36.326 0.289
392878513 86  15.316 0.287
392878513 86  57.549 0.287
392878513 86  49.501 0.283
392878513 86  37.439 0.283
392878513 86  70.748 0.279
392878513 86  38.498 0.270
392878513 86  24.404 0.261
392878513 86  25.274 0.262
392878513 86  33.096 0.253
392878513 86  25.797 0.253
392878513 86  35.225 0.248
392878513 86  59.726 0.246
392878513 86  26.679 0.243
392878513 86  23.011 0.243
392878513 86  56.308 0.240
392878513 86  39.221 0.237
392878513 86  37.281 0.233
392878513 86  17.981 0.231
392878513 86  16.807 0.220
392878513 86  16.758 0.259
392878513 86  16.563 0.220
392878513 86  27.354 0.216
392878513 86  48.467 0.216
392878513 86  31.953 0.215
392878513 86  32.622 0.217
392878513 86  14.094 0.215
392878513 86  24.970 0.210
392878513 86  12.360 0.208
392878513 86  29.988 0.207
392878513 86  42.050 0.203
392878513 86  41.144 0.204
392878513 86  56.983 0.202
392878513 86  28.686 0.199
392878513 86  24.726 0.198
392878513 86  16.734 0.193
392878513 86  40.158 0.185
392878513 86  23.127 0.185
392878513 86  24.580 0.187
392878513 86  19.799 0.180
392878513 86  15.554 0.178
392878513 86  16.113 0.179
392878513 86   5.401 0.176
392878513 86  34.300 0.174
392878513 86  37.956 0.172
392878513 86  30.383 0.171
392878513 86  47.774 0.170
392878513 86  20.298 0.168
392878513 86  35.645 0.167
392878513 86  42.603 0.162
392878513 86  32.676 0.159
392878513 86  19.276 0.159
392878513 86  14.051 0.158
392878513 86  43.504 0.157
392878513 86  21.071 0.155
392878513 86  49.854 0.155
392878513 86  17.372 0.155
392878513 86  36.131 0.153
392878513 86  45.249 0.151
392878513 86  28.990 0.151
392878513 86  18.370 0.148
392878513 86  41.429 0.147
392878513 86  20.182 0.146
392878513 86  36.229 0.146
392878513 86  15.079 0.144
392878513 86  22.816 0.144
392878513 86  14.526 0.142
392878513 86  23.437 0.142
392878513 86  25.985 0.141
392878513 86  44.708 0.141
392878513 86  46.052 0.141
392878513 86  15.164 0.139
392878513 86   6.721 0.139
392878513 86   6.618 0.145
392878513 86  77.616 0.138
42569616  87   3.005 0.239
42569616  87  27.269 0.222
42569616  87  23.023 0.078
42569616  87  40.651 0.077
42569616  87  19.118 0.070
42569616  87  24.258 0.060
42569616  87  13.133 0.053
42569616  87   9.021 0.049
42569616  87  74.392 0.049
42569616  87  38.558 0.048
42569616  87  58.248 0.044
42569616  87  30.231 0.041
42569616  87  62.366 0.039
42569616  87  29.538 0.039
42569616  87  19.355 0.038
42569616  87  34.629 0.038
42569616  87  96.977 0.037
42569616  87  20.858 0.036
42569616  87  49.039 0.036
42569616  87  16.210 0.035
42569616  87  24.380 0.035
42569616  87  21.588 0.034
42569616  87  16.971 0.034
42569616  87  14.112 0.033
42569616  87  29.872 0.032
42569616  87  79.805 0.031
42569616  87  52.105 0.031
42569616  87  37.646 0.031
42569616  87  13.108 0.031
42569616  87  18.765 0.028
42569616  87  28.491 0.027
42569616  87  68.394 0.027
42569616  87   9.477 0.026
42569616  87  38.218 0.026
42569616  87  35.389 0.026
42569616  87  32.494 0.026
42569616  87  27.238 0.026
42569616  87  19.276 0.025
42569616  87  85.523 0.025
42569616  87  12.032 0.024
42569616  87  10.724 0.023
42569616  87  24.556 0.023
42569616  87  43.650 0.023
42569616  87  13.218 0.022
42569616  87  24.818 0.021
42569616  87  22.494 0.021
42569616  87   8.595 0.020
42569616  87  24.513 0.020
42569616  87  12.342 0.020
42569616  87  30.298 0.020
42569616  87  14.586 0.019
42569616  87   9.836 0.019
42569616  87  13.759 0.018
42569616  87  20.146 0.018
42569616  87   4.288 0.018
42569616  87  16.144 0.017
42569616  87  11.162 0.017
42569616  87  71.399 0.017
42569616  87  23.875 0.017
42569616  87  30.736 0.016
42569616  87  16.642 0.016
42569616  87   5.262 0.016
42569616  87  10.541 0.016
42569616  87  13.254 0.016
42569616  87  55.182 0.016
42569616  87  26.855 0.016
42569616  87  36.217 0.016
42569616  87  15.268 0.015
42569616  87  25.742 0.015
42569616  87  60.280 0.015
42569616  87  50.645 0.015
42569616  87  66.624 0.015
42569616  87  27.883 0.015
42569616  87  18.035 0.015
42569616  87  37.962 0.015
42569616  87  27.001 0.015
42569616  87  14.635 0.015
42569616  87  91.253 0.014
42569616  87  22.755 0.014
42569616  87  17.567 0.014
42569616  87  19.021 0.014
42569616  87  45.967 0.013
42569616  87  33.078 0.013
42569616  87  20.736 0.013
42569616  87  21.618 0.013
42569616  87  26.071 0.013
42569616  87  31.679 0.013
42569616  87  15.487 0.013
42569616  87  15.566 0.014
42569616  87  23.704 0.013
42569616  87  26.588 0.013
42569616  87  10.906 0.013
42569616  87  13.133 0.013
42569616  87  38.376 0.013
42569616  87  65.420 0.013
412682111 87  22.993 0.614
412682111 87  45.487 0.413
412682111 87  51.192 0.325
412682111 87  25.949 0.236
412682111 87  21.302 0.218
412682111 87  56.886 0.201
412682111 87  33.187 0.187
412682111 87  22.682 0.186
412682111 87  17.238 0.168
412682111 87  34.994 0.135
412682111 87  21.436 0.120
412682111 87  44.884 0.116
412682111 87  37.251 0.115
412682111 87  57.883 0.114
412682111 87  25.255 0.113
412682111 87  28.212 0.105
412682111 87  69.063 0.094
412682111 87  33.151 0.088
412682111 87  35.450 0.087
412682111 87  23.431 0.086
412682111 87  88.595 0.086
412682111 87  19.635 0.086
412682111 87  19.240 0.083
412682111 87  27.208 0.081
412682111 87  17.269 0.081
412682111 87  55.706 0.080
412682111 87  45.316 0.080
412682111 87  24.824 0.078
412682111 87  42.634 0.078
412682111 87  39.787 0.077
412682111 87  21.277 0.077
412682111 87  21.691 0.079
412682111 87  22.591 0.077
412682111 87  15.523 0.074
412682111 87  14.082 0.074
412682111 87  18.790 0.072
412682111 87  14.574 0.069
412682111 87  23.017 0.065
412682111 87  36.004 0.063
412682111 87  31.959 0.061
412682111 87  21.387 0.061
412682111 87  18.102 0.060
412682111 87  35.961 0.059
412682111 87  20.578 0.055
412682111 87  49.970 0.054
412682111 87  25.687 0.054
412682111 87  52.263 0.053
412682111 87  26.259 0.052
412682111 87  39.282 0.051
412682111 87  24.793 0.050
412682111 87   9.769 0.050
412682111 87  22.561 0.049
412682111 87  13.358 0.049
412682111 87  12.652 0.048
412682111 87  25.481 0.048
412682111 87  32.646 0.048
412682111 87  37.676 0.048
412682111 87  28.114 0.047
412682111 87  56.253 0.046
412682111 87  44.465 0.045
412682111 87  15.103 0.045
412682111 87  61.831 0.045
412682111 87  22.974 0.045
412682111 87  25.207 0.045
412682111 87  19.392 0.044
412682111 87  37.403 0.042
412682111 87  38.345 0.042
412682111 87  30.943 0.041
412682111 87  36.083 0.041
412682111 87  13.321 0.040
412682111 87  30.371 0.040
412682111 87  50.754 0.040
412682111 87  37.725 0.039
412682111 87  26.721 0.039
412682111 87  20.012 0.039
412682111 87   9.994 0.039
412682111 87  18.753 0.038
412682111 87  35.408 0.038
412682111 87  28.863 0.038
412682111 87  55.085 0.038
412682111 87  83.236 0.038
412682111 87  12.573 0.038
412682111 87  16.825 0.038
412682111 87  36.655 0.037
412682111 87  10.566 0.037
412682111 87  14.246 0.037
412682111 87  30.182 0.036
412682111 87  38.248 0.036
412682111 87  13.145 0.035
412682111 87  13.990 0.035
412682111 87  74.617 0.035
412682111 87  15.560 0.035
412682111 87  12.780 0.035
145713666 89  24.769 2.149
145713666 89  20.633 1.294
145713666 89  21.016 1.136
145713666 89  23.175 0.976
145713666 89  12.962 0.695
145713666 89  36.077 0.624
145713666 89  17.938 0.585
145713666 89  36.971 0.522
145713666 89  30.468 0.519
145713666 89  44.483 0.513
145713666 89  64.665 0.446
145713666 89  13.948 0.437
145713666 89  24.227 0.367
145713666 89  28.747 0.349
145713666 89  21.521 0.331
145713666 89  33.120 0.327
145713666 89  19.684 0.316
145713666 89  34.720 0.307
145713666 89  13.905 0.304
145713666 89  26.953 0.289
145713666 89  28.802 0.287
145713666 89  33.370 0.286
145713666 89  14.027 0.275
145713666 89  19.714 0.273
145713666 89  58.808 0.269
145713666 89  62.457 0.261
145713666 89  51.612 0.241
145713666 89  13.534 0.229
145713666 89  33.571 0.222
145713666 89  21.466 0.220
145713666 89  85.517 0.208
145713666 89  24.793 0.196
145713666 89  25.620 0.194
145713666 89  45.328 0.192
145713666 89  18.260 0.190
145713666 89  33.248 0.186
145713666 89  17.622 0.184
145713666 89  28.698 0.176
145713666 89  39.112 0.175
145713666 89  37.409 0.170
145713666 89   9.465 0.170
145713666 89  24.106 0.168
145713666 89  71.198 0.160
145713666 89  15.219 0.159
145713666 89  27.719 0.157
145713666 89  50.894 0.157
145713666 89  73.717 0.156
145713666 89  30.681 0.150
145713666 89  17.524 0.147
145713666 89  57.701 0.147
145713666 89  38.680 0.144
145713666 89  15.231 0.144
145713666 89  38.473 0.144
145713666 89  21.040 0.142
145713666 89  58.218 0.139
145713666 89  23.467 0.138
145713666 89  12.652 0.137
145713666 89  12.926 0.138
145713666 89   9.045 0.138
145713666 89  39.148 0.137
145713666 89  18.011 0.134
145713666 89   9.811 0.131
145713666 89  49.745 0.131
145713666 89  39.380 0.129
145713666 89  57.245 0.128
145713666 89  50.189 0.126
145713666 89  19.860 0.124
145713666 89  27.816 0.123
145713666 89  15.219 0.119
145713666 89  23.145 0.119
145713666 89  24.708 0.118
145713666 89   9.568 0.117
145713666 89  30.341 0.116
145713666 89  43.236 0.112
145713666 89  41.831 0.111
145713666 89  27.536 0.110
145713666 89  12.378 0.109
145713666 89  13.875 0.107
145713666 89  15.353 0.107
145713666 89  36.004 0.105
145713666 89  71.618 0.104
145713666 89  21.600 0.104
145713666 89  29.964 0.103
145713666 89  15.231 0.101
145713666 89  29.404 0.100
145713666 89  17.062 0.100
145713666 89  17.086 0.119
145713666 89  14.811 0.100
145713666 89  33.692 0.098
145713666 89  33.607 0.099
145713666 89  24.745 0.097
145713666 89  15.158 0.096
145713666 89  15.140 0.136
145713666 89  15.219 0.102
145713666 89   9.872 0.096
145713666 89  30.760 0.095
145713666 89  19.665 0.095
145713666 89  15.158 0.094
145713666 89  24.258 0.094
145713666 89  37.360 0.093
24373893  92   2.202 4.793
24373893  92  25.152 3.021
24373893  92  41.162 1.942
24373893  92  36.648 1.466
24373893  92  35.493 1.312
24373893  92  19.501 1.081
24373893  92  40.675 1.040
24373893  92  23.218 0.932
24373893  92  31.162 0.865
24373893  92  26.618 0.765
24373893  92  44.325 0.578
24373893  92  25.182 0.568
24373893  92  55.322 0.560
24373893  92  44.063 0.556
24373893  92  37.518 0.536
24373893  92  18.461 0.525
24373893  92  54.173 0.512
24373893  92  14.526 0.439
24373893  92  59.939 0.396
24373893  92  41.217 0.355
24373893  92  44.124 0.333
24373893  92  39.994 0.325
24373893  92  25.103 0.325
24373893  92  58.546 0.316
24373893  92  22.099 0.296
24373893  92  24.763 0.285
24373893  92  46.813 0.277
24373893  92  36.144 0.275
24373893  92  50.785 0.268
24373893  92  21.259 0.268
24373893  92  49.276 0.235
24373893  92  67.135 0.234
24373893  92  41.965 0.222
24373893  92  37.433 0.217
24373893  92  47.056 0.205
24373893  92  28.248 0.205
24373893  92  43.601 0.204
24373893  92  24.276 0.203
24373893  92  19.775 0.204
24373893  92  22.464 0.201
24373893  92  53.084 0.200
24373893  92  37.932 0.192
24373893  92  20.353 0.179
24373893  92  19.884 0.179
24373893  92  62.573 0.178
24373893  92  37.287 0.176
24373893  92  25.681 0.173
24373893  92  50.858 0.172
24373893  92  26.551 0.168
24373893  92  31.630 0.163
24373893  92  63.029 0.159
24373893  92  55.700 0.157
24373893  92  47.476 0.157
24373893  92  44.428 0.157
24373893  92  51.381 0.157
24373893  92  61.204 0.156
24373893  92  53.814 0.154
24373893  92  55.268 0.149
24373893  92   7.926 0.148
24373893  92  73.041 0.148
24373893  92  37.591 0.148
24373893  92  39.629 0.145
24373893  92  30.651 0.144
24373893  92  36.880 0.143
24373893  92   5.766 0.142
24373893  92  21.460 0.142
24373893  92   5.748 0.141
24373893  92  40.961 0.139
24373893  92  43.978 0.137
24373893  92  32.926 0.135
24373893  92  66.350 0.134
24373893  92  48.534 0.134
24373893  92  39.361 0.133
24373893  92  50.821 0.132
24373893  92  62.001 0.131
24373893  92  26.417 0.129
24373893  92  16.399 0.129
24373893  92  48.790 0.128
24373893  92  52.743 0.125
24373893  92  48.571 0.123
24373893  92  16.271 0.121
24373893  92  46.460 0.119
24373893  92  19.659 0.116
24373893  92  35.566 0.116
24373893  92  20.864 0.115
24373893  92  31.800 0.115
24373893  92  41.661 0.114
24373893  92  54.927 0.112
24373893  92  18.491 0.112
24373893  92  57.038 0.109
24373893  92  52.628 0.108
24373893  92  19.471 0.107
24373893  92  53.035 0.106
24373893  92  44.057 0.103
24373893  92  31.137 0.100
24373893  92  25.219 0.100
24373893  92  29.641 0.099
24373893  92  23.248 0.098
24373893  92  36.411 0.097
24373893  92  20.474 0.096
135485021 92  30.012 2.487
135485021 92  32.080 2.348
135485021 92  40.018 1.396
135485021 92  28.558 0.747
135485021 92  31.898 0.720
135485021 92  28.260 0.434
135485021 92  42.749 0.400
135485021 92  52.044 0.351
135485021 92  34.331 0.339
135485021 92  37.755 0.319
135485021 92  54.446 0.262
135485021 92  32.105 0.257
135485021 92  30.669 0.230
135485021 92  40.377 0.226
135485021 92  34.860 0.224
135485021 92  44.586 0.206
135485021 92  52.597 0.189
135485021 92  20.049 0.188
135485021 92  56.734 0.183
135485021 92  31.624 0.169
135485021 92  49.270 0.150
135485021 92  49.465 0.149
135485021 92  32.062 0.147
135485021 92  45.584 0.144
135485021 92  17.725 0.141
135485021 92  44.434 0.139
135485021 92  42.962 0.133
135485021 92  29.982 0.131
135485021 92  40.176 0.125
135485021 92  40.091 0.122
135485021 92  35.182 0.118
135485021 92  37.518 0.116
135485021 92  42.901 0.115
135485021 92  46.089 0.113
135485021 92  44.179 0.105
135485021 92  51.819 0.105
135485021 92  37.281 0.095
135485021 92  54.367 0.089
135485021 92  38.297 0.085
135485021 92  30.036 0.083
135485021 92  61.375 0.082
135485021 92  46.849 0.082
135485021 92  35.852 0.080
135485021 92  32.482 0.079
135485021 92  47.318 0.079
135485021 92  65.985 0.078
135485021 92  45.693 0.074
135485021 92  51.448 0.071
135485021 92  59.063 0.070
135485021 92  31.922 0.069
135485021 92  40.779 0.068
135485021 92  29.957 0.067
135485021 92  33.297 0.066
135485021 92  29.550 0.063
135485021 92  49.057 0.062
135485021 92  55.365 0.061
135485021 92  15.894 0.060
135485021 92  22.111 0.060
135485021 92  53.260 0.059
135485021 92  23.248 0.059
135485021 92  50.900 0.057
135485021 92  28.534 0.057
135485021 92  21.083 0.056
135485021 92   9.325 0.055
135485021 92  44.970 0.053
135485021 92   9.343 0.053
135485021 92   9.568 0.056
135485021 92  10.006 0.053
135485021 92  33.717 0.052
135485021 92  43.510 0.051
135485021 92  28.230 0.050
135485021 92  32.129 0.049
135485021 92  23.485 0.049
135485021 92  48.339 0.048
135485021 92  45.237 0.048
135485021 92  45.408 0.048
135485021 92  52.543 0.047
135485021 92  43.193 0.046
135485021 92  37.731 0.045
135485021 92  28.455 0.045
135485021 92  49.690 0.045
135485021 92  64.501 0.045
135485021 92  39.398 0.045
135485021 92  37.099 0.044
135485021 92  23.291 0.044
135485021 92  13.899 0.044
135485021 92  26.910 0.043
135485021 92  54.927 0.043
135485021 92  44.775 0.043
135485021 92  51.740 0.043
135485021 92  31.880 0.043
135485021 92   9.416 0.043
135485021 92  51.965 0.042
135485021 92  56.217 0.042
135485021 92  47.050 0.041
135485021 92  42.968 0.040
135485021 92  15.925 0.040
135485021 92  53.704 0.039
135485021 92  39.203 0.039
135485021 92  59.574 0.039
433218066 92   0.103 0.058
433218066 92  50.030 0.039
433218066 92  49.416 0.036
433218066 92  42.853 0.032
433218066 92  19.842 0.027
433218066 92  48.273 0.023
433218066 92  12.518 0.023
433218066 92  45.438 0.022
433218066 92  46.764 0.016
433218066 92  50.602 0.014
433218066 92  33.710 0.014
433218066 92  47.293 0.013
433218066 92  48.023 0.013
433218066 92   8.978 0.011
433218066 92   7.178 0.011
361861044 93  57.731 8.034
361861044 93  56.314 4.201
361861044 93  60.943 3.513
361861044 93  52.172 2.841
361861044 93  47.415 1.601
361861044 93  46.697 1.467
361861044 93  50.669 1.331
361861044 93  54.446 1.259
361861044 93  48.066 1.107
361861044 93  53.765 1.008
361861044 93  58.504 0.642
361861044 93  43.966 0.540
361861044 93  54.197 0.511
361861044 93  55.128 0.437
361861044 93  53.972 0.426
361861044 93  57.707 0.420
361861044 93  61.454 0.371
361861044 93  53.242 0.339
361861044 93  53.717 0.309
361861044 93  57.755 0.306
361861044 93  49.246 0.294
361861044 93  59.605 0.251
361861044 93  59.818 0.215
361861044 93  52.293 0.204
361861044 93  55.353 0.202
361861044 93  51.405 0.201
361861044 93  49.319 0.189
361861044 93  50.529 0.186
361861044 93  36.849 0.182
361861044 93  53.790 0.179
361861044 93  56.338 0.163
361861044 93  50.377 0.156
361861044 93  60.912 0.156
361861044 93  50.645 0.152
361861044 93  54.477 0.147
361861044 93  46.673 0.133
361861044 93  52.871 0.131
361861044 93  67.403 0.127
361861044 93  44.161 0.126
361861044 93  57.536 0.124
361861044 93  57.056 0.121
361861044 93  52.196 0.119
361861044 93  49.033 0.119
361861044 93  71.338 0.119
361861044 93  51.983 0.115
361861044 93 111.125 0.115
361861044 93  53.394 0.114
361861044 93  62.105 0.114
361861044 93  65.572 0.110
361861044 93  78.710 0.100
361861044 93  57.682 0.098
361861044 93  65.176 0.098
361861044 93  63.619 0.099
361861044 93  68.218 0.097
361861044 93  60.967 0.096
361861044 93  55.979 0.096
361861044 93  72.749 0.093
361861044 93  78.589 0.092
361861044 93  61.095 0.091
361861044 93  62.476 0.091
361861044 93  64.203 0.089
361861044 93  57.366 0.085
361861044 93  58.607 0.084
361861044 93  36.363 0.084
361861044 93  73.157 0.084
361861044 93  67.689 0.081
361861044 93  46.721 0.081
361861044 93  48.412 0.080
361861044 93  57.257 0.079
361861044 93  43.674 0.078
361861044 93  35.967 0.077
361861044 93 109.897 0.077
361861044 93  61.746 0.077
361861044 93  76.095 0.075
361861044 93  52.153 0.073
361861044 93  58.139 0.073
361861044 93  57.901 0.076
361861044 93  53.753 0.072
361861044 93  55.201 0.072
361861044 93  65.961 0.072
361861044 93  82.251 0.071
361861044 93 112.476 0.070
361861044 93  75.608 0.069
361861044 93  59.118 0.068
361861044 93  71.569 0.068
361861044 93  49.069 0.067
361861044 93  57.780 0.066
361861044 93  64.951 0.065
361861044 93  43.936 0.065
361861044 93  50.706 0.065
361861044 93  57.445 0.064
361861044 93  79.568 0.063
361861044 93  76.983 0.063
361861044 93 111.794 0.062
361861044 93  64.678 0.062
361861044 93  72.926 0.061
361861044 93  56.241 0.061
361861044 93  82.287 0.061
361861044 93  59.203 0.060
361861044 93  69.227 0.060
202431888 84  19.319 0.173
202431888 84  22.099 0.081
202431888 84  23.546 0.039
202431888 84  28.607 0.027
202431888 84  19.988 0.025
202431888 84  18.522 0.022
202431888 84  36.150 0.020
202431888 84  21.119 0.019
202431888 84  15.049 0.019
202431888 84  46.356 0.018
202431888 84  87.263 0.016
202431888 84  38.078 0.016
202431888 84  80.687 0.016
202431888 84   8.479 0.016
202431888 84  15.803 0.015
202431888 84  27.774 0.015
202431888 84  23.303 0.014
202431888 84  67.488 0.014
202431888 84  35.620 0.014
202431888 84  66.977 0.013
202431888 84  18.376 0.013
202431888 84  33.029 0.013
202431888 84  21.679 0.012
202431888 84  53.558 0.012
202431888 84  60.870 0.012
202431888 84  30.049 0.012
202431888 84  34.075 0.012
202431888 84  17.567 0.011
202431888 84  23.060 0.011
202431888 84  15.128 0.011
202431888 84  11.040 0.011
202431888 84  41.648 0.010
202431888 84  46.892 0.011
202431888 84  11.721 0.010
202431888 84  38.899 0.010
202431888 84  38.601 0.011
202431888 84  35.481 0.010
202431888 84  69.410 0.010
202431888 84  82.737 0.010
202431888 84  33.339 0.010
202431888 84  21.198 0.010
202431888 84  58.558 0.010
202431888 84  21.223 0.010
202431888 84  47.220 0.010
253877224 94  49.824 2.538
253877224 94  53.157 2.492
253877224 94  46.204 2.092
253877224 94  49.684 1.977
253877224 94  42.597 1.790
253877224 94  42.944 1.459
253877224 94  53.120 1.036
253877224 94  46.083 0.801
253877224 94  46.296 0.707
253877224 94  34.738 0.672
253877224 94  39.519 0.634
253877224 94  41.156 0.551
253877224 94  49.513 0.459
253877224 94  42.743 0.452
253877224 94  49.836 0.425
253877224 94  53.187 0.418
253877224 94  46.034 0.413
253877224 94  39.769 0.350
253877224 94  33.273 0.300
253877224 94  43.041 0.266
253877224 94  53.096 0.251
253877224 94  45.955 0.246
253877224 94  43.425 0.244
253877224 94  37.494 0.244
253877224 94  49.714 0.205
253877224 94  56.770 0.194
253877224 94  42.360 0.169
253877224 94  57.354 0.162
253877224 94  36.442 0.157
253877224 94  47.780 0.155
253877224 94  33.230 0.155
253877224 94  46.180 0.154
253877224 94  42.920 0.152
253877224 94  32.816 0.146
253877224 94  48.771 0.128
253877224 94  51.910 0.126
253877224 94  30.474 0.125
253877224 94  42.597 0.122
253877224 94  46.077 0.118
253877224 94  49.799 0.114
253877224 94  40.365 0.114
253877224 94  56.429 0.106
253877224 94  33.133 0.104
253877224 94  17.859 0.103
253877224 94  65.371 0.103
253877224 94  37.950 0.101
253877224 94  47.007 0.100
253877224 94  22.293 0.099
253877224 94  55.201 0.099
253877224 94  51.490 0.098
253877224 94  52.950 0.096
253877224 94  46.229 0.095
253877224 94  37.178 0.094
253877224 94  31.697 0.091
253877224 94  33.023 0.089
253877224 94  53.218 0.088
253877224 94  70.335 0.087
253877224 94  25.918 0.087
253877224 94  37.622 0.086
253877224 94  43.102 0.086
253877224 94  47.324 0.085
253877224 94  58.285 0.085
253877224 94  63.899 0.084
253877224 94  63.534 0.084
253877224 94  60.383 0.083
253877224 94  53.054 0.083
253877224 94  39.404 0.082
253877224 94  57.226 0.081
253877224 94  50.158 0.081
253877224 94  51.058 0.081
253877224 94  60.030 0.079
253877224 94  39.203 0.077
253877224 94  36.223 0.074
253877224 94  67.682 0.073
253877224 94  53.826 0.073
253877224 94  64.459 0.073
253877224 94  54.921 0.073
253877224 94  60.134 0.072
253877224 94  45.572 0.072
253877224 94  65.687 0.071
253877224 94  70.444 0.070
253877224 94  24.124 0.069
253877224 94  55.097 0.069
253877224 94  43.710 0.068
253877224 94  37.567 0.066
253877224 94  52.993 0.066
253877224 94  63.723 0.065
253877224 94  73.698 0.065
253877224 94  59.848 0.065
253877224 94  49.647 0.063
253877224 94  42.981 0.063
253877224 94  53.376 0.062
253877224 94  28.905 0.062
253877224 94  50.827 0.061
253877224 94  33.650 0.061
254068584 94  52.549 3.858
254068584 94  59.854 3.530
254068584 94  43.206 2.103
254068584 94  63.455 1.867
254068584 94  41.265 1.751
254068584 94  55.304 1.566
254068584 94  48.157 1.444
254068584 94  59.325 1.374
254068584 94  63.406 1.221
254068584 94  52.974 1.074
254068584 94  70.973 0.929
254068584 94  55.791 0.901
254068584 94  55.991 0.864
254068584 94  41.131 0.792
254068584 94  59.897 0.757
254068584 94  45.432 0.733
254068584 94  59.592 0.667
254068584 94  46.101 0.554
254068584 94  48.899 0.557
254068584 94  45.298 0.529
254068584 94 122.737 0.467
254068584 94  51.934 0.461
254068584 94  66.825 0.453
254068584 94  63.473 0.452
254068584 94  45.894 0.451
254068584 94  42.372 0.439
254068584 94  38.321 0.400
254068584 94  48.504 0.394
254068584 94  68.206 0.389
254068584 94  39.063 0.376
254068584 94  48.656 0.375
254068584 94  63.631 0.345
254068584 94  27.050 0.333
254068584 94  56.131 0.327
254068584 94  63.978 0.324
254068584 94  49.964 0.281
254068584 94  28.412 0.280
254068584 94  57.056 0.279
254068584 94  39.161 0.277
254068584 94  52.372 0.269
254068584 94  49.690 0.260
254068584 94  66.910 0.259
254068584 94  58.540 0.259
254068584 94  43.443 0.253
254068584 94  57.640 0.249
254068584 94  55.760 0.247
254068584 94  19.526 0.231
254068584 94  49.088 0.231
254068584 94  61.837 0.227
254068584 94  73.832 0.224
254068584 94  56.223 0.222
254068584 94  22.968 0.221
254068584 94  59.830 0.218
254068584 94  66.873 0.216
254068584 94  47.719 0.211
254068584 94  67.135 0.210
254068584 94  52.908 0.206
254068584 94  73.978 0.206
254068584 94  53.747 0.200
254068584 94  51.271 0.199
254068584 94  64.051 0.196
254068584 94  50.547 0.196
254068584 94  32.640 0.191
254068584 94  64.957 0.186
254068584 94  52.445 0.183
254068584 94  73.936 0.183
254068584 94  63.096 0.179
254068584 94 115.310 0.177
254068584 94  64.501 0.173
254068584 94  66.788 0.170
254068584 94  54.580 0.169
254068584 94  30.182 0.169
254068584 94  53.011 0.168
254068584 94  17.707 0.167
254068584 94  54.173 0.162
254068584 94  74.477 0.162
254068584 94  50.517 0.160
254068584 94  41.095 0.159
254068584 94  44.927 0.154
254068584 94  63.923 0.154
254068584 94  54.307 0.152
254068584 94  43.181 0.151
254068584 94  48.206 0.151
254068584 94  35.590 0.149
254068584 94  59.562 0.149
254068584 94  61.314 0.145
254068584 94  70.876 0.143
254068584 94  38.710 0.142
254068584 94  34.702 0.141
254068584 94  46.131 0.141
254068584 94  46.685 0.141
254068584 94  41.271 0.141
254068584 94  42.105 0.144
254068584 94  32.348 0.141
254068584 94 126.825 0.133
254068584 94  65.067 0.131
254068584 94  43.905 0.130
254068584 94  62.439 0.130
254068584 94  71.575 0.128
254068584 94  42.141 0.127

